Public Perception of the German COVID-19 Contact-Tracing App Corona-Warn-App

Several governments introduced or promoted the use of contact-tracing apps during the ongoing COVID-19 pandemic. In Germany, the related app is called Corona-Warn-App, and by end of 2020, it had 22.8 million downloads. Contact tracing is a promising approach for containing the spread of the novel coronavirus. It is only effective if there is a large user base, which brings new challenges like app users unfamiliar with using smartphones or apps. As Corona-Warn-App is voluntary to use, reaching many users and gaining a positive public perception is crucial for its effectiveness. Based on app reviews and tweets, we are analyzing the public perception of Corona-Warn-App. We collected and analyzed all 78,963 app reviews for the Android and iOS versions from release (June 2020) to beginning of February 2021, as well as all original tweets until February 2021 containing #CoronaWarnApp (43,082). For the reviews, the most common words and n-grams point towards technical issues, but it remains unclear, to what extent this is due to the app itself, the used Exposure Notification Framework, system settings on the user's phone, or the user's misinterpretations of app content. For Twitter data, overall, based on tweet content, frequent hashtags, and interactions with tweets, we conclude that the German Twitter-sphere widely reports adopting the app and promotes its use.

==> tweets-per-day2-group1-v3.txt <==
date,              amount,   label
2020-04-02,        1, \\
2020-04-08,        1, \\
2020-04-12,        2, \\
2020-04-13,        1, \\
2020-04-17,        1, \\
2020-04-20,        1, \\
2020-04-21,        1, \\
2020-04-26,        2, \\
2020-04-30,        2, \\
2020-05-07,        3, \\
2020-05-09,        1, \\
2020-05-12,        1, \\
2020-05-13,       16, \\
2020-05-14,       10, \\
2020-05-15,        7, \\
2020-05-16,        3, \\
2020-05-17,       20, \\
2020-05-18,       36, \\
2020-05-19,       27, \\
2020-05-20,       11, \\
2020-05-21,        5, \\
2020-05-22,        5, \\
2020-05-23,        4, \\
2020-05-24,        6, \\
2020-05-25,        8, \\
2020-05-26,       13, \\
2020-05-27,       25, \\
2020-05-28,       14, \\
2020-05-29,       54, \\
2020-05-30,       47, \\
2020-05-31,       30, \\
2020-06-01,       16, \\
2020-06-02,       43, \\
2020-06-03,       32, \\
2020-06-04,       41, \\
2020-06-05,       19, \\
2020-06-06,       11, \\
2020-06-07,       14, \\
2020-06-08,       67, \\
2020-06-09,       59, \\
2020-06-10,       37, \\
2020-06-11,      214, \\
2020-06-12,      131, \\
2020-06-13,       92, \\
2020-06-14,      522, \\
2020-06-15,     1873, \\
2020-06-16,    12058, \\
2020-06-17,     2863, \\
2020-06-18,     1193, \\
2020-06-19,      914, \\
2020-06-20,      661, \\
2020-06-21,      467, \\
2020-06-22,      379, \\
2020-06-23,      428, \\
2020-06-24,      583, \\
2020-06-25,      675, \\
2020-06-26,      350, \\
2020-06-27,      203, \\
2020-06-28,      212, \\
2020-06-29,      215, \\
2020-06-30,      325, \\
2020-07-01,      289, \\
2020-07-02,      306, \\
2020-07-03,      256, \\
2020-07-04,      161, \\
2020-07-05,      128, \\
2020-07-06,      237, \\
2020-07-07,      173, \\
2020-07-08,      158, \\
2020-07-09,      174, \\
2020-07-10,      187, \\
2020-07-11,       87, \\
2020-07-12,       63, \\
2020-07-13,      123, \\
2020-07-14,       87, \\
2020-07-15,      112, \\
2020-07-16,      199, \\
2020-07-17,      103, \\
2020-07-18,       60, \\
2020-07-19,       51, \\
2020-07-20,       56, \\
2020-07-21,       70, \\
2020-07-22,      198, \\
2020-07-23,      417, \\
2020-07-24,      665, 24 Jul
2020-07-25,      385, \\
2020-07-26,      218, \\
2020-07-27,      153, \\
2020-07-28,      106, \\
2020-07-29,      141, \\
2020-07-30,       87, \\
2020-07-31,       69, \\
2020-08-01,       64, \\
2020-08-02,       48, \\
2020-08-03,       37, \\
2020-08-04,      284, 4 Aug
2020-08-05,       73, \\
2020-08-06,       74, \\
2020-08-07,       47, \\
2020-08-08,       39, \\
2020-08-09,       25, \\
2020-08-10,       35, \\
2020-08-11,       51, \\
2020-08-12,       60, \\
2020-08-13,       62, \\
2020-08-14,       54, \\
2020-08-15,       96, \\
2020-08-16,       55, \\
2020-08-17,       79, \\
2020-08-18,       80, \\
2020-08-19,       65, \\
2020-08-20,       83, \\
2020-08-21,       73, \\
2020-08-22,       28, \\
2020-08-23,       67, \\
2020-08-24,       48, \\
2020-08-25,       31, \\
2020-08-26,       39, \\
2020-08-27,       32, \\
2020-08-28,       45, \\
2020-08-29,       16, \\
2020-08-30,       32, \\
2020-08-31,       34, \\
2020-09-01,       46, \\
2020-09-02,       73, \\
2020-09-03,       65, \\
2020-09-04,       93, \\
2020-09-05,       41, \\
2020-09-06,       25, \\
2020-09-07,       34, \\
2020-09-08,       26, \\
2020-09-09,       14, \\
2020-09-10,       67, \\
2020-09-11,       47, \\
2020-09-12,       22, \\
2020-09-13,       23, \\
2020-09-14,       45, \\
2020-09-15,       33, \\
2020-09-16,       37, \\
2020-09-17,       33, \\
2020-09-18,       33, \\
2020-09-19,       41, \\
2020-09-20,       21, \\
2020-09-21,       33, \\
2020-09-22,       30, \\
2020-09-23,      565, 23 Sep
2020-09-24,      229, \\
2020-09-25,      126, \\
2020-09-26,       91, \\
2020-09-27,       66, \\
2020-09-28,       63, \\
2020-09-29,       93, \\
2020-09-30,      113, \\
2020-10-01,       92, \\
2020-10-02,       35, \\
2020-10-03,       28, \\
2020-10-04,       32, \\
2020-10-05,       42, \\
2020-10-06,       25, \\
2020-10-07,       39, \\
2020-10-08,       83, \\
2020-10-09,       56, \\
2020-10-10,       45, \\
2020-10-11,       43, \\
2020-10-12,       47, \\
2020-10-13,       77, \\
2020-10-14,      119, \\
2020-10-15,       74, \\
2020-10-16,       84, \\
2020-10-17,      118, \\
2020-10-18,       81, \\
2020-10-19,      216, \\
2020-10-20,      226, \\
2020-10-21,      110, \\
2020-10-22,      179, \\
2020-10-23,      122, \\
2020-10-24,       68, \\
2020-10-25,       85, \\
2020-10-26,       77, \\
2020-10-27,      128, \\
2020-10-28,      126,  \\
2020-10-29,      213, \\
2020-10-30,      145, \\
2020-10-31,      152, \\
2020-11-01,      159, \\
2020-11-02,      167, \\
2020-11-03,      102, \\
2020-11-04,       76, \\
2020-11-05,      115, \\
2020-11-06,       72, \\
2020-11-07,       71, \\
2020-11-08,       51, \\
2020-11-09,       57, \\
2020-11-10,       38, \\
2020-11-11,       51, \\
2020-11-12,       50, \\
2020-11-13,       62, \\
2020-11-14,       36, \\
2020-11-15,      102, \\
2020-11-16,      155, \\
2020-11-17,       98, \\
2020-11-18,       45, \\
2020-11-19,       73, \\
2020-11-20,       54, \\
2020-11-21,       32, \\
2020-11-22,       44, \\
2020-11-23,       80, \\
2020-11-24,       83, \\
2020-11-25,       72, \\
2020-11-26,       92, \\
2020-11-27,       60, \\
2020-11-28,       71, \\
2020-11-29,       56, \\
2020-11-30,       56, \\
2020-12-01,       44, \\
2020-12-02,       63, \\
2020-12-03,       47, \\
2020-12-04,       40, \\
2020-12-05,       57, \\
2020-12-06,       60, \\
2020-12-07,       48, \\
2020-12-08,       63, \\
2020-12-09,       32, \\
2020-12-10,       92, \\
2020-12-11,       32, \\
2020-12-12,       38, \\
2020-12-13,       54, \\
2020-12-14,       69, \\
2020-12-15,       90, \\
2020-12-16,       99, \\
2020-12-17,      119, \\
2020-12-18,       78, \\
2020-12-19,       41, \\
2020-12-20,       40, \\
2020-12-21,       34, \\
2020-12-22,       34, \\
2020-12-23,       36, \\
2020-12-24,       20, \\
2020-12-25,       21, \\
2020-12-26,       12, \\
2020-12-27,       29, \\
2020-12-28,       70, \\
2020-12-29,      102, \\
2020-12-30,      101, \\
2020-12-31,       36, \\
2021-01-01,       28, \\
2021-01-02,       29, \\
2021-01-03,       19, \\
2021-01-04,       33, \\
2021-01-05,       52, \\
2021-01-06,       52, \\
2021-01-07,       44, \\
2021-01-08,       36, \\
2021-01-09,       12, \\
2021-01-10,       19, \\
2021-01-11,       73, \\
2021-01-12,       56, \\
2021-01-13,       67, \\
2021-01-14,       37, \\
2021-01-15,       43, \\
2021-01-16,       27, \\
2021-01-17,        9, \\
2021-01-18,       33, \\
2021-01-19,       41, \\
2021-01-20,       42, \\
2021-01-21,       48, \\
2021-01-22,       46, \\
2021-01-23,       36, \\
2021-01-24,       32, \\
2021-01-25,       48, \\
2021-01-26,       60, \\
2021-01-27,       46, \\
2021-01-28,       59, \\
2021-01-29,       83, \\
2021-01-30,       84, \\
2021-01-31,       36, \\
2021-02-01,       49, \\
2021-02-02,       51, \\
2021-02-03,       33, \\
2021-02-04,       13, \\


==> tweets-per-day2-group2-v3.txt <==
date,              amount,   label
2020-04-02,        1, \\
2020-04-08,        1, \\
2020-04-12,        2, \\
2020-04-13,        1, \\
2020-04-17,        1, \\
2020-04-20,        1, \\
2020-04-21,        1, \\
2020-04-26,        2, \\
2020-04-30,        2, \\
2020-05-07,        3, \\
2020-05-09,        1, \\
2020-05-12,        1, \\
2020-05-13,       16, \\
2020-05-14,       10, \\
2020-05-15,        7, \\
2020-05-16,        3, \\
2020-05-17,       20, \\
2020-05-18,       36, \\
2020-05-19,       27, \\
2020-05-20,       11, \\
2020-05-21,        5, \\
2020-05-22,        5, \\
2020-05-23,        4, \\
2020-05-24,        6, \\
2020-05-25,        8, \\
2020-05-26,       13, \\
2020-05-27,       25, \\
2020-05-28,       14, \\
2020-05-29,       54, \\
2020-05-30,       47, \\
2020-05-31,       30, \\
2020-06-01,       16, \\
2020-06-02,       43, \\
2020-06-03,       32, \\
2020-06-04,       41, \\
2020-06-05,       19, \\
2020-06-06,       11, \\
2020-06-07,       14, \\
2020-06-08,       67, \\
2020-06-09,       59, \\
2020-06-10,       37, \\
2020-06-11,      214, \\
2020-06-12,      131, \\
2020-06-13,       92, \\
2020-06-14,      522, \\
2020-06-15,     1873, \\
2020-06-16,    12058, 16 Jun
2020-06-17,     2863, \\
2020-06-18,     1193, \\
2020-06-19,      914, \\
2020-06-20,      661, \\
2020-06-21,      467, \\
2020-06-22,      379, \\
2020-06-23,      428, \\
2020-06-24,      583, \\
2020-06-25,      675, \\
2020-06-26,      350, \\
2020-06-27,      203, \\
2020-06-28,      212, \\
2020-06-29,      215, \\
2020-06-30,      325, \\
2020-07-01,      289, \\
2020-07-02,      306, \\
2020-07-03,      256, \\
2020-07-04,      161, \\
2020-07-05,      128, \\
2020-07-06,      237, \\
2020-07-07,      173, \\
2020-07-08,      158, \\
2020-07-09,      174, \\
2020-07-10,      187, \\
2020-07-11,       87, \\
2020-07-12,       63, \\
2020-07-13,      123, \\
2020-07-14,       87, \\
2020-07-15,      112, \\
2020-07-16,      199, \\
2020-07-17,      103, \\
2020-07-18,       60, \\
2020-07-19,       51, \\
2020-07-20,       56, \\
2020-07-21,       70, \\
2020-07-22,      198, \\
2020-07-23,      417, \\
2020-07-24,      665, 24 Jul
2020-07-25,      385, \\
2020-07-26,      218, \\
2020-07-27,      153, \\
2020-07-28,      106, \\
2020-07-29,      141, \\
2020-07-30,       87, \\
2020-07-31,       69, \\
2020-08-01,       64, \\
2020-08-02,       48, \\
2020-08-03,       37, \\
2020-08-04,      284, 4 Aug
2020-08-05,       73, \\
2020-08-06,       74, \\
2020-08-07,       47, \\
2020-08-08,       39, \\
2020-08-09,       25, \\
2020-08-10,       35, \\
2020-08-11,       51, \\
2020-08-12,       60, \\
2020-08-13,       62, \\
2020-08-14,       54, \\
2020-08-15,       96, \\
2020-08-16,       55, \\
2020-08-17,       79, \\
2020-08-18,       80, \\
2020-08-19,       65, \\
2020-08-20,       83, \\
2020-08-21,       73, \\
2020-08-22,       28, \\
2020-08-23,       67, \\
2020-08-24,       48, \\
2020-08-25,       31, \\
2020-08-26,       39, \\
2020-08-27,       32, \\
2020-08-28,       45, \\
2020-08-29,       16, \\
2020-08-30,       32, \\
2020-08-31,       34, \\
2020-09-01,       46, \\
2020-09-02,       73, \\
2020-09-03,       65, \\
2020-09-04,       93, \\
2020-09-05,       41, \\
2020-09-06,       25, \\
2020-09-07,       34, \\
2020-09-08,       26, \\
2020-09-09,       14, \\
2020-09-10,       67, \\
2020-09-11,       47, \\
2020-09-12,       22, \\
2020-09-13,       23, \\
2020-09-14,       45, \\
2020-09-15,       33, \\
2020-09-16,       37, \\
2020-09-17,       33, \\
2020-09-18,       33, \\
2020-09-19,       41, \\
2020-09-20,       21, \\
2020-09-21,       33, \\
2020-09-22,       30, \\
2020-09-23,      565, 23 Sep
2020-09-24,      229, \\
2020-09-25,      126, \\
2020-09-26,       91, \\
2020-09-27,       66, \\
2020-09-28,       63, \\
2020-09-29,       93, \\
2020-09-30,      113, \\
2020-10-01,       92, \\
2020-10-02,       35, \\
2020-10-03,       28, \\
2020-10-04,       32, \\
2020-10-05,       42, \\
2020-10-06,       25, \\
2020-10-07,       39, \\
2020-10-08,       83, \\
2020-10-09,       56, \\
2020-10-10,       45, \\
2020-10-11,       43, \\
2020-10-12,       47, \\
2020-10-13,       77, \\
2020-10-14,      119, \\
2020-10-15,       74, \\
2020-10-16,       84, \\
2020-10-17,      118, \\
2020-10-18,       81, \\
2020-10-19,      216, \\
2020-10-20,      226, \\
2020-10-21,      110, \\
2020-10-22,      179, \\
2020-10-23,      122, \\
2020-10-24,       68, \\
2020-10-25,       85, \\
2020-10-26,       77, \\
2020-10-27,      128, \\
2020-10-28,      126,  \\
2020-10-29,      213, \\
2020-10-30,      145, \\
2020-10-31,      152, \\
2020-11-01,      159, \\
2020-11-02,      167, \\
2020-11-03,      102, \\
2020-11-04,       76, \\
2020-11-05,      115, \\
2020-11-06,       72, \\
2020-11-07,       71, \\
2020-11-08,       51, \\
2020-11-09,       57, \\
2020-11-10,       38, \\
2020-11-11,       51, \\
2020-11-12,       50, \\
2020-11-13,       62, \\
2020-11-14,       36, \\
2020-11-15,      102, \\
2020-11-16,      155, \\
2020-11-17,       98, \\
2020-11-18,       45, \\
2020-11-19,       73, \\
2020-11-20,       54, \\
2020-11-21,       32, \\
2020-11-22,       44, \\
2020-11-23,       80, \\
2020-11-24,       83, \\
2020-11-25,       72, \\
2020-11-26,       92, \\
2020-11-27,       60, \\
2020-11-28,       71, \\
2020-11-29,       56, \\
2020-11-30,       56, \\
2020-12-01,       44, \\
2020-12-02,       63, \\
2020-12-03,       47, \\
2020-12-04,       40, \\
2020-12-05,       57, \\
2020-12-06,       60, \\
2020-12-07,       48, \\
2020-12-08,       63, \\
2020-12-09,       32, \\
2020-12-10,       92, \\
2020-12-11,       32, \\
2020-12-12,       38, \\
2020-12-13,       54, \\
2020-12-14,       69, \\
2020-12-15,       90, \\
2020-12-16,       99, \\
2020-12-17,      119, \\
2020-12-18,       78, \\
2020-12-19,       41, \\
2020-12-20,       40, \\
2020-12-21,       34, \\
2020-12-22,       34, \\
2020-12-23,       36, \\
2020-12-24,       20, \\
2020-12-25,       21, \\
2020-12-26,       12, \\
2020-12-27,       29, \\
2020-12-28,       70, \\
2020-12-29,      102, \\
2020-12-30,      101, \\
2020-12-31,       36, \\
2021-01-01,       28, \\
2021-01-02,       29, \\
2021-01-03,       19, \\
2021-01-04,       33, \\
2021-01-05,       52, \\
2021-01-06,       52, \\
2021-01-07,       44, \\
2021-01-08,       36, \\
2021-01-09,       12, \\
2021-01-10,       19, \\
2021-01-11,       73, \\
2021-01-12,       56, \\
2021-01-13,       67, \\
2021-01-14,       37, \\
2021-01-15,       43, \\
2021-01-16,       27, \\
2021-01-17,        9, \\
2021-01-18,       33, \\
2021-01-19,       41, \\
2021-01-20,       42, \\
2021-01-21,       48, \\
2021-01-22,       46, \\
2021-01-23,       36, \\
2021-01-24,       32, \\
2021-01-25,       48, \\
2021-01-26,       60, \\
2021-01-27,       46, \\
2021-01-28,       59, \\
2021-01-29,       83, \\
2021-01-30,       84, \\
2021-01-31,       36, \\
2021-02-01,       49, \\
2021-02-02,       51, \\
2021-02-03,       33, \\
2021-02-04,       13, \\

